Semialgebraic groups and generalized affine buildings

We develop the theory of algebraic groups over real closed fields and apply the results to construct a geometric object $\mathcal{B}$ and to prove that $\mathcal{B}$ is an affine $\Lambda$-building. We use a model theoretic transfer principle to prove generalizations of statements about semisimple Lie groups. In this direction we give proofs for the Iwasawa-decomposition $KAU$, the Cartan-decomposition $KAK$ and the Bruhat-decomposition $BWB$. For unipotent subgroups we prove the Baker-Campbell-Hausdorff formula and use it to analyse root groups. We give a proof of the Jacobson-Morozov Lemma about subgroups whose Lie algebra is isomorphic to $\mathfrak{sl}_2$ and we describe other rank 1 subgroups which are the semisimple parts of Levi-subgroups. We prove a semialgebraic version of Kostant's convexity. Over the reals, semisimple Lie groups are closely related to the symmetry groups of symmetric spaces of non-compact type. These symmetric spaces can be described semialgebraically, which allows us to consider their semialgebraic extension over any real closed field. Starting from these non-standard symmetric spaces we use a valuation (with image some non-discrete ordered abelian group $\Lambda$) on the fields to define a $\Lambda$-pseudometric. Identifying points of distance zero results in a $\Lambda$-metric space $\mathcal{B}$. Assuming that the root system of the associated Lie group is reduced, we prove that $\mathcal{B}$ is an affine $\Lambda$-building. The proof relies on a thorough analysis of stabilizers.

==> figures/tikzpaper/building_diagram_v0.1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-13, 7) {};
		\node [style=none] (1) at (-14, 6) {};
		\node [style=none] (2) at (-14, 1) {};
		\node [style=none] (3) at (-13, 0) {};
		\node [style=none] (4) at (-8, 0) {};
		\node [style=none] (5) at (-7, 1) {};
		\node [style=none] (6) at (-7, 6) {};
		\node [style=none] (7) at (-8, 7) {};
		\node [style=none] (9) at (-10.5, 7.75) {simplicial buildings};
		\node [style=none] (11) at (-11, 4) {spherical \newline buildings};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (7.center);
		\draw [bend left=45, looseness=1.75] (7.center) to (6.center);
		\draw (6.center) to (5.center);
		\draw [bend left=45, looseness=1.75] (5.center) to (4.center);
		\draw (4.center) to (3.center);
		\draw [bend left=45, looseness=1.75] (3.center) to (2.center);
		\draw (2.center) to (1.center);
		\draw [bend left=45, looseness=1.75] (1.center) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/tikzpaper/figures/building_diagram_v0.1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-13, 7) {};
		\node [style=none] (1) at (-14, 6) {};
		\node [style=none] (2) at (-14, 1) {};
		\node [style=none] (3) at (-13, 0) {};
		\node [style=none] (4) at (-8, 0) {};
		\node [style=none] (5) at (-7, 1) {};
		\node [style=none] (6) at (-7, 6) {};
		\node [style=none] (7) at (-8, 7) {};
		\node [style=textnode] (9) at (-10.25, 7.75) {simplicial buildings};
		\node [style=textnode] (11) at (-10.75, 3.25) {this \\ test};
		\node [style=textnode] (12) at (-5.75, 5.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (7.center);
		\draw [bend left=45, looseness=1.75] (7.center) to (6.center);
		\draw (6.center) to (5.center);
		\draw [bend left=45, looseness=1.75] (5.center) to (4.center);
		\draw (4.center) to (3.center);
		\draw [bend left=45, looseness=1.75] (3.center) to (2.center);
		\draw (2.center) to (1.center);
		\draw [bend left=45, looseness=1.75] (1.center) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/tikzpaper/figures/fig1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-13, 8) {};
		\node [style=none] (1) at (-14, 7) {};
		\node [style=none] (2) at (-14, 1) {};
		\node [style=none] (3) at (-13, 0) {};
		\node [style=none] (4) at (-7, 0) {};
		\node [style=none] (5) at (-6, 1) {};
		\node [style=none] (6) at (-6, 7) {};
		\node [style=none] (7) at (-7, 8) {};
		\node [style=textnode] (9) at (-10.25, 8.75) {simplicial buildings};
		\node [style=textnode] (11) at (-11, 7) {spherical \\ buildings};
		\node [style=none] (13) at (-12, 7.75) {};
		\node [style=none] (14) at (-12.75, 7) {};
		\node [style=none] (15) at (-10, 7.75) {};
		\node [style=none] (16) at (-9.25, 7) {};
		\node [style=none] (17) at (-9.25, 1) {};
		\node [style=none] (18) at (-10, 0.25) {};
		\node [style=none] (19) at (-12, 0.25) {};
		\node [style=none] (20) at (-12.75, 1) {};
		\node [style=none] (21) at (-15, 0) {};
		\node [style=none] (22) at (-15, 8) {};
		\node [style=none] (23) at (-15, 8.25) {};
		\node [style=none] (24) at (-15, 8.25) {rank / dim};
		\node [style=none] (26) at (-15.5, 1) {};
		\node [style=none] (27) at (-15.5, 2) {};
		\node [style=none] (28) at (2.25, 2) {};
		\node [style=none] (29) at (-15.5, 3) {};
		\node [style=none] (30) at (-15.5, 4) {};
		\node [style=none] (31) at (-15.5, 5) {};
		\node [style=none] (32) at (-16, 4.5) {};
		\node [style=none] (33) at (-16, 3.5) {};
		\node [style=none] (34) at (-16, 2.5) {};
		\node [style=none] (35) at (-16, 1.5) {};
		\node [style=none] (36) at (-14.5, 1.5) {};
		\node [style=none] (37) at (-14.5, 2.5) {};
		\node [style=none] (38) at (-14.5, 3.5) {};
		\node [style=none] (39) at (-14.5, 4.5) {};
		\node [style=none] (40) at (2.25, 3) {};
		\node [style=none] (41) at (2.25, 4) {};
		\node [style=none] (42) at (2.25, 5) {};
		\node [style=textnode] (43) at (-7.5, 6.5) {discrete \\ affine \\ buildings};
		\node [style=none] (44) at (-8.25, 7.75) {};
		\node [style=none] (45) at (-9, 7) {};
		\node [style=none] (46) at (1.5, 7.75) {};
		\node [style=none] (47) at (2.25, 7) {};
		\node [style=none] (48) at (2.25, 1.75) {};
		\node [style=none] (49) at (1.5, 1) {};
		\node [style=none] (50) at (-8.25, 1) {};
		\node [style=none] (51) at (-9, 1.75) {};
		\node [style=none] (61) at (-5.5, 8.25) {};
		\node [style=none] (71) at (-4, 7.75) {};
		\node [style=none] (72) at (-3.25, 7) {};
		\node [style=none] (73) at (-3.25, 1.75) {};
		\node [style=none] (74) at (-4, 1) {};
		\node [style=none] (75) at (-1.25, 7.75) {};
		\node [style=none] (76) at (-0.5, 7) {};
		\node [style=none] (77) at (-0.5, 1.75) {};
		\node [style=none] (78) at (-1.25, 1) {};
		\node [style=textnode] (79) at (-4.75, 7) {Euclidean buildings};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (7.center);
		\draw [bend left=45, looseness=1.75] (7.center) to (6.center);
		\draw (6.center) to (5.center);
		\draw [bend left=45, looseness=1.75] (5.center) to (4.center);
		\draw (4.center) to (3.center);
		\draw [bend left=45, looseness=1.75] (3.center) to (2.center);
		\draw (2.center) to (1.center);
		\draw [bend left=45, looseness=1.75] (1.center) to (0.center);
		\draw (14.center) to (20.center);
		\draw [bend right=45, looseness=1.75] (20.center) to (19.center);
		\draw (19.center) to (18.center);
		\draw [bend right=45, looseness=1.75] (18.center) to (17.center);
		\draw (17.center) to (16.center);
		\draw [bend right=45, looseness=1.75] (16.center) to (15.center);
		\draw (15.center) to (13.center);
		\draw [bend right=45, looseness=1.75] (13.center) to (14.center);
		\draw [style=arrow] (21.center) to (22.center);
		\draw (26.center) to (5.center);
		\draw (31.center) to (42.center);
		\draw (41.center) to (30.center);
		\draw (29.center) to (40.center);
		\draw (28.center) to (27.center);
		\draw (45.center) to (51.center);
		\draw [bend right=45, looseness=1.75] (51.center) to (50.center);
		\draw (50.center) to (49.center);
		\draw [bend right=45, looseness=1.75] (49.center) to (48.center);
		\draw (48.center) to (47.center);
		\draw [bend right=45, looseness=1.75] (47.center) to (46.center);
		\draw (46.center) to (44.center);
		\draw [bend right=45, looseness=1.75] (44.center) to (45.center);
		\draw [bend right=45, looseness=1.75] (74.center) to (73.center);
		\draw (73.center) to (72.center);
		\draw [bend right=45, looseness=1.75] (72.center) to (71.center);
		\draw [bend right=45, looseness=1.75] (78.center) to (77.center);
		\draw (77.center) to (76.center);
		\draw [bend right=45, looseness=1.75] (76.center) to (75.center);
	\end{pgfonlayer}
\end{tikzpicture}

